Simulating incompressible flows over complex geometries using the shifted boundary method with incomplete adaptive octree meshes

We extend the shifted boundary method (SBM) to the simulation of incompressible fluid flow using immersed octree meshes. Previous work on SBM for fluid flow primarily utilized two- or three-dimensional unstructured tetrahedral grids. Recently, octree grids have become an essential component of immersed CFD solvers, and this work addresses this gap and the associated computational challenges. We leverage an optimal (approximate) surrogate boundary constructed efficiently on incomplete and adaptive octree meshes. The resulting framework enables the simulation of the incompressible Navier-Stokes equations in complex geometries without requiring boundary-fitted grids. Simulations of benchmark tests in two and three dimensions demonstrate that the Octree-SBM framework is a robust, accurate, and efficient approach to simulating fluid dynamics problems with complex geometries.

==> Current.txt <==
a clcd
0 0.000483356
2 0.909393184
4 1.669628433
6 2.153846154
8 2.321146953
10 2.487865588
12 2.502111932
14 2.483452032
16 2.387393303
18 2.208153348
20 2.01089273
22 1.850803043
24 1.758934828
26 1.623282
28 1.580031025


==> Dorschner_0p2.csv <==
0.4588607594936709, -0.0013651877133107337
0.46518987341772156, -0.015017064846416517
0.4778481012658229, -0.031399317406143545
0.49683544303797467, -0.05324232081911262
0.5126582278481013, -0.03959044368600706
0.5221518987341773, -0.006825938566553225
0.5284810126582278, 0.025938566552900832
0.5316455696202531, 0.050511945392491375
0.5348101265822784, 0.10511945392491451
0.5411392405063293, 0.15153583617747435
0.5443037974683544, 0.20614334470989748
0.5474683544303798, 0.2689419795221839
0.5474683544303798, 0.29897610921501694
0.5537974683544304, 0.3481228668941978
0.5537974683544304, 0.38088737201365186
0.5537974683544304, 0.4081911262798634
0.5537974683544304, 0.435494880546075
0.5537974683544304, 0.4682593856655288
0.5569620253164558, 0.49829351535836164
0.5569620253164558, 0.5228668941979522
0.5601265822784811, 0.5583617747440273
0.5601265822784811, 0.5938566552901021
0.5601265822784811, 0.6375426621160409
0.5664556962025316, 0.6812286689419795
0.5664556962025316, 0.7276450511945391
0.5696202531645569, 0.7658703071672355
0.5696202531645569, 0.8122866894197951
0.5727848101265822, 0.8532423208191126
0.5727848101265822, 0.8914675767918089
0.5791139240506329, 0.9324232081911261
0.5791139240506329, 0.9569965870307167
0.5854430379746836, 1.0034129692832763
0.5886075949367089, 1.0389078498293514
0.5917721518987342, 1.0580204778156994
0.6012658227848102, 1.0771331058020477
0.629746835443038, 1.0771331058020477
0.6677215189873418, 1.0689419795221842
0.7025316455696204, 1.0689419795221842
0.7658227848101267, 1.0607508532423209
0.8132911392405062, 1.0552901023890784
0.8734177215189873, 1.0498293515358361
0.9240506329113924, 1.0470989761092149
0.9651898734177213, 1.0416382252559726
1.0063291139240504, 1.0416382252559726
1.0632911392405064, 1.0361774744027303
1.1234177215189871, 1.0361774744027303
1.1772151898734178, 1.0307167235494878
1.2278481012658229, 1.0279863481228668


==> Dorschner_1p6.csv <==
-0.003164557,-0.069624573
0.022151899,-0.075085324
0.056962025,-0.080546075
0.091772152,-0.091467577
0.136075949,-0.088737201
0.186708861,-0.083276451
0.224683544,-0.080546075
0.272151899,-0.080546075
0.313291139,-0.083276451
0.373417722,-0.083276451
0.405063291,-0.083276451
0.443037975,-0.072354949
0.46835443,-0.066894198
0.5,-0.053242321
0.525316456,-0.036860068
0.544303797,-0.015017065
0.556962025,0.01774744
0.566455696,0.04778157
0.569620253,0.080546075
0.579113924,0.118771331
0.585443038,0.151535836
0.591772152,0.189761092
0.598101266,0.236177474
0.601265823,0.263481229
0.60443038,0.298976109
0.610759494,0.350853242
0.613924051,0.380887372
0.617088608,0.416382253
0.620253165,0.454607509
0.623417722,0.492832765
0.626582278,0.528327645
0.629746835,0.569283276
0.636075949,0.62116041
0.639240506,0.648464164
0.642405063,0.68668942
0.642405063,0.719453925
0.64556962,0.754948805
0.648734177,0.776791809
0.651898734,0.809556314
0.658227848,0.850511945
0.658227848,0.875085324
0.661392405,0.899658703
0.667721519,0.926962457
0.670886076,0.965187713
0.67721519,0.992491468
0.683544304,1.019795222
0.693037975,1.047098976
0.696202532,1.060750853
0.708860759,1.079863481
0.737341772,1.082593857
0.762658228,1.079863481
0.803797468,1.077133106
0.835443038,1.071672355
0.886075949,1.06894198
0.924050633,1.066211604
0.955696203,1.060750853
1.009493671,1.058020478
1.056962025,1.058020478
1.10443038,1.052559727
1.164556962,1.047098976
1.221518987,1.044368601
1.284810127,1.041638225
1.344936709,1.03890785
1.414556962,1.036177474
1.477848101,1.033447099
1.537974684,1.033447099
1.601265823,1.030716724
1.655063291,1.027986348
1.715189873,1.027986348
1.759493671,1.025255973
1.857594937,1.022525597
1.905063291,1.022525597
1.993670886,1.022525597

==> Dorschner_3p0.csv <==
-0.003164557,-0.006825939
0.028481013,0.001365188
0.056962025,0.009556314
0.091772152,0.015017065
0.113924051,0.028668942
0.139240506,0.050511945
0.158227848,0.075085324
0.17721519,0.094197952
0.196202532,0.118771331
0.21835443,0.140614334
0.243670886,0.165187713
0.268987342,0.195221843
0.291139241,0.227986348
0.313291139,0.263481229
0.329113924,0.293515358
0.348101266,0.329010239
0.367088608,0.36996587
0.386075949,0.413651877
0.405063291,0.470989761
0.417721519,0.514675768
0.430379747,0.552901024
0.446202532,0.59112628
0.455696203,0.623890785
0.46835443,0.664846416
0.481012658,0.694880546
0.490506329,0.727645051
0.506329114,0.771331058
0.518987342,0.804095563
0.534810127,0.842320819
0.550632911,0.875085324
0.569620253,0.905119454
0.594936709,0.935153584
0.632911392,0.956996587
0.674050633,0.967918089
0.724683544,0.976109215
0.778481013,0.97883959
0.825949367,0.984300341
0.901898734,0.992491468
0.962025316,0.992491468
1.018987342,0.995221843
1.082278481,0.997952218
1.142405063,1.000682594
1.189873418,0.997952218
1.246835443,1.000682594
1.316455696,1.003412969
1.389240506,1.000682594
1.433544304,1.003412969
1.481012658,1.003412969
1.560126582,1.003412969
1.613924051,1.006143345
1.664556962,1.003412969
1.712025316,1.006143345
1.756329114,1.003412969
1.82278481,1.003412969
1.860759494,1.003412969
1.930379747,1.006143345
1.996835443,1.006143345

==> Ilio.txt <==
   a clcd
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   4.4334975e-01
   2.0000000e+00   8.7684729e-01
   3.0000000e+00   1.2709360e+00
   4.0000000e+00   1.6059113e+00
   5.0000000e+00   1.8866995e+00
   6.0000000e+00   2.0788177e+00
   7.0000000e+00   2.2167488e+00
   8.0000000e+00   2.2857143e+00
   1.0000000e+01   2.4876847e+00
   1.2000000e+01   2.5024631e+00
   1.4000000e+01   2.4482759e+00
   1.6000000e+01   2.3645320e+00
   1.8000000e+01   2.2167488e+00
   2.0000000e+01   2.0246305e+00
   2.2000000e+01   1.8374384e+00
   2.4000000e+01   1.7290640e+00
   2.6000000e+01   1.6502463e+00
   2.7000000e+01   1.5665025e+00
   2.8000000e+01   1.5073892e+00
   2.9000000e+01   1.4433498e+00

==> Kurtulus.txt <==
    a clcd
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   4.8768473e-01
   2.0000000e+00   8.8177340e-01
   3.0000000e+00   1.3054187e+00
   4.0000000e+00   1.6305419e+00
   5.0000000e+00   1.9802956e+00
   6.0000000e+00   2.1527094e+00
   7.0000000e+00   2.2709360e+00
   8.0000000e+00   2.3251232e+00
   9.0000000e+00   2.4778325e+00
   1.0000000e+01   2.5418719e+00
   1.1000000e+01   2.5517241e+00
   1.2000000e+01   2.5566502e+00
   1.3000000e+01   2.5123153e+00
   1.4000000e+01   2.4778325e+00
   1.5000000e+01   2.4334975e+00
   1.6000000e+01   2.3842365e+00
   1.7000000e+01   2.2906404e+00
   1.8000000e+01   2.2167488e+00
   1.9000000e+01   2.0985222e+00
   2.0000000e+01   1.9901478e+00
   2.1000000e+01   1.8965517e+00
   2.2000000e+01   1.8226601e+00
   2.3000000e+01   1.7832512e+00
   2.4000000e+01   1.7536946e+00
   2.5000000e+01   1.7192118e+00
   2.6000000e+01   1.6650246e+00
   2.7000000e+01   1.5714286e+00
   2.8000000e+01   1.4926108e+00
   2.9000000e+01   1.4778325e+00


==> Main_1p06.csv <==
-2, 1.166225165562914
-1.9522102747909198, 1.1695364238410595
-1.8948626045400243, 1.1761589403973511
-1.847072879330944, 1.1827814569536423
-1.7849462365591402, 1.1894039735099335
-1.718040621266428, 1.1960264900662252
-1.6415770609318998, 1.205960264900662
-1.56989247311828, 1.2125827814569536
-1.5125448028673838, 1.2225165562913909
-1.4551971326164876, 1.229139072847682
-1.4074074074074074, 1.2357615894039733
-1.3548387096774195, 1.2490066225165561
-1.3022700119474315, 1.2556291390728478
-1.2401433691756276, 1.2688741721854302
-1.1636798088410996, 1.2854304635761586
-1.096774193548387, 1.301986754966887
-1.0346475507765833, 1.31523178807947
-0.9820788530465945, 1.3284768211920528
-0.9342891278375152, 1.33841059602649
-0.8912783751493432, 1.3417218543046356
-0.8482676224611709, 1.351655629139073
-0.824372759856631, 1.3682119205298018
-0.795698924731183, 1.394701986754967
-0.7765830346475509, 1.4112582781456955
-0.757467144563919, 1.3781456953642386
-0.7431302270011946, 1.3417218543046356
-0.7335722819593788, 1.3019867549668875
-0.7287933094384709, 1.2523178807947017
-0.7192353643966549, 1.1993377483443708
-0.709677419354839, 1.1298013245033114
-0.704898446833931, 1.0933774834437084
-0.7001194743130232, 1.0337748344370863
-0.6905615292712071, 0.9774834437086094
-0.6857825567502986, 0.924503311258278
-0.6810035842293911, 0.8682119205298012
-0.6762246117084827, 0.8119205298013247
-0.6666666666666667, 0.7523178807947021
-0.6618876941457588, 0.6960264900662251
-0.6523297491039428, 0.6066225165562914
-0.6475507765830348, 0.5172185430463577
-0.6332138590203107, 0.4245033112582781
-0.6093189964157713, 0.2788079470198678
-0.5949820788530464, 0.20927152317880804
-0.5710872162485066, 0.13642384105960248
-0.5567502986857824, 0.10993377483443723
-0.5089605734767024, 0.08344370860927136
-0.4277180406212664, 0.04370860927152326
-0.39904420549581854, 0.030463576158940353
-0.3416965352449224, 0.020529801324503383
-0.2747909199522103, -0.002649006622516381
-0.21744324970131412, -0.029139072847682024
-0.15053763440860246, -0.0523178807947019
-0.07407407407407418, -0.07880794701986743
0.01194743130227005, -0.09536423841059599
0.07885304659498216, -0.09536423841059599
0.1600955794504184, -0.08543046357615897
0.22222222222222232, -0.06556291390728491
0.2891278375149344, -0.03907284768211927
0.37992831541218663, -0.025827814569536645
0.44683393070489874, -0.009271523178807861
0.5185185185185182, 0.007284768211920256
0.5471923536439665, 0.02052980132450344
0.5854241338112303, 0.05364238410596023
0.614097968936679, 0.08675496688741718
0.6284348864994027, 0.12649006622516545
0.6427718040621264, 0.1794701986754963
0.6523297491039424, 0.2357615894039734
0.666666666666667, 0.30860927152317874
0.6714456391875743, 0.36821192052980134
0.6857825567502984, 0.46754966887417215
0.7001194743130221, 0.6132450331125826
0.7096774193548385, 0.6960264900662249
0.7144563918757472, 0.7887417218543048
0.7240143369175622, 0.9178807947019866
0.7383512544802868, 1.0304635761589407
0.7431302270011946, 1.0735099337748344
0.752688172043011, 1.1430463576158942
0.7574671445639187, 1.2026490066225168
0.7718040621266429, 1.2788079470198679
0.7909199522102752, 1.3417218543046356
0.8052568697729989, 1.374834437086092
0.8243727598566308, 1.3847682119205298
0.8434886499402632, 1.3748344370860925
0.872162485065711, 1.3516556291390724
0.9199522102747912, 1.3417218543046356
0.9772998805256865, 1.3284768211920523
1.0250896057347667, 1.318543046357615
1.0967741935483875, 1.2986754966887415
1.1780167264038233, 1.285430463576159
1.2544802867383513, 1.2688741721854302
1.3405017921146953, 1.2523178807947017
1.431302270011947, 1.2357615894039733
1.5173237753882916, 1.2225165562913904
1.5985663082437278, 1.2092715231788076
1.6750298685782554, 1.1993377483443708
1.7084826762246115, 1.1960264900662252
1.775388291517324, 1.189403973509934
1.8422939068100352, 1.1794701986754963
1.9187574671445637, 1.1728476821192055
1.980884109916368, 1.169536423841059


==> Re3700_0p2.csv <==
0.4652970571904497, -0.017879948914431676
0.46973903387007215, -0.02605363984674325
0.4741810105496946, -0.036270753512132714
0.4797334813992226, -0.04444444444444451
0.48639644641865626, -0.048531289910600295
0.4930594114380899, -0.054661558109833974
0.49972237645752365, -0.054661558109833974
0.5063853414769572, -0.0464878671775224
0.5108273181565797, -0.036270753512132714
0.5141588006662965, -0.024010217113665355
0.5186007773459189, -0.009706257982120103
0.5208217656857301, 0.006641123882503264
0.5263742365352582, 0.027075351213282195
0.5285952248750694, 0.051596424010217135
0.5308162132148806, 0.07611749680715207
0.5330372015546918, 0.10881226053639836
0.5363686840644086, 0.1394636015325672
0.5374791782343142, 0.17011494252873582
0.5408106607440311, 0.20893997445721602
0.5430316490838423, 0.2559386973180078
0.5441421432537479, 0.29680715197956586
0.5452526374236535, 0.33154533844189027
0.5485841199333703, 0.37241379310344835
0.5508051082731815, 0.4173690932311622
0.5541365907828983, 0.47458492975734345
0.555247084952804, 0.5256704980842913
0.5563575791227096, 0.5685823754789273
0.5596890616324264, 0.6196679438058749
0.560799555802332, 0.6666666666666667
0.5641310383120488, 0.7177522349936144
0.56635202665186, 0.7545338441890167
0.5674625208217656, 0.7851851851851853
0.5696835091615768, 0.8301404853128992
0.5707940033314824, 0.879182630906769
0.5741254858411993, 0.9098339719029376
0.5763464741810105, 0.9384418901660283
0.5785674625208217, 0.9670498084291189
0.5796779566907273, 0.9936143039591316
0.5830094392004441, 1.0201787994891445
0.586340921710161, 1.0467432950191573
0.5930038867295946, 1.0753512132822478
0.6018878400888394, 1.0978288633461049
0.6074403109383675, 1.1060025542784166
0.6174347584675179, 1.1019157088122606
0.634092171016102, 1.0998722860791827
0.6551915602443086, 1.095785440613027
0.6774014436424209, 1.093742017879949
0.694058856191005, 1.0876117496807154
0.7151582454192116, 1.0855683269476375
0.7318156579677957, 1.0835249042145596
0.7573570238756246, 1.0814814814814817
0.7806774014436424, 1.0794380587484036
0.7984453081621321, 1.0773946360153257
0.8173237090505274, 1.0753512132822478
0.8406440866185452, 1.07330779054917
0.8672959466962797, 1.0692209450830141
0.8961687951138257, 1.0671775223499362
0.9194891726818435, 1.0651340996168583
0.9405885619100498, 1.0610472541507026
0.960577456968351, 1.0610472541507026
0.9783453636868407, 1.0590038314176247
0.997223764575236, 1.0569604086845468
1.0183231538034425, 1.0549169859514689
1.0405330372015549, 1.052873563218391
1.0571904497501388, 1.052873563218391
1.0927262631871182, 1.0487867177522352
1.1127151582454191, 1.0487867177522352
1.1426985008328705, 1.0446998722860794
1.167129372570794, 1.0446998722860794
1.1915602443087174, 1.0446998722860794
1.2104386451971128, 1.0446998722860794
1.243753470294281, 1.0426564495530015
1.2692948362021101, 1.0426564495530015
1.2970571904497503, 1.0385696040868457
1.3281510272071073, 1.0406130268199236
1.3647973348139923, 1.0385696040868457
1.4025541365907828, 1.0344827586206897
1.4380899500277624, 1.0324393358876118
1.5002776235424764, 1.0324393358876118
1.5247084952803998, 1.030395913154534
1.5491393670183233, 1.030395913154534
1.5680177679067187, 1.030395913154534
1.5935591338145476, 1.030395913154534
1.6124375347029427, 1.028352490421456
1.6335369239311495, 1.030395913154534
1.6501943364797333, 1.0263090676883782
1.673514714047751, 1.028352490421456
1.6979455857856747, 1.0263090676883782
1.7301499167129373, 1.0263090676883782
1.7512493059411438, 1.0263090676883782
1.7823431426985008, 1.0263090676883782
1.8289838978345363, 1.0242656449553003
1.9011660188784008, 1.0201787994891445
1.9700166574125484, 1.0201787994891445
1.9966685174902834, 1.0201787994891445


==> Re3700_1p6.csv <==
0.0013043478260870156, -0.20453328087087663
0.022173913043478266, -0.19977388681224983
0.04695652173913045, -0.195027083743196
0.06782608695652181, -0.18785441668306113
0.08478260869565224, -0.1806691586333531
0.10173913043478267, -0.1758971735851531
0.11869565217391309, -0.17112518853695313
0.13695652173913042, -0.1663574004852777
0.15391304347826085, -0.15917214243556943
0.17608695652173922, -0.15200367237195866
0.19826086956521738, -0.14483520230834812
0.22304347826086968, -0.1352618532362777
0.2543478260869566, -0.12329621614532082
0.2804347826086957, -0.11131379106826667
0.303913043478261, -0.10414951800118044
0.32608695652173914, -0.09456777493606139
0.3469565217391305, -0.0873951078759263
0.362608695652174, -0.082618925831202
0.38086956521739146, -0.07543786477801806
0.39521739130434796, -0.06824421273526116
0.42260869565217396, -0.0586792576562396
0.4421739130434784, -0.046675847596563624
0.45782608695652194, -0.03948639255033104
0.47217391304347844, -0.032292740507573914
0.48521739130434793, -0.020268345465276116
0.4956521739130436, -0.00823555642992968
0.5086956521739131, 0.008615384615384691
0.5204347826086958, 0.02788379565873189
0.5334782608695653, 0.05921437471309576
0.543913043478261, 0.08814007475900087
0.5504347826086958, 0.12190491179749507
0.5582608695652175, 0.15325227883795667
0.5647826086956523, 0.19425693488097595
0.5700000000000002, 0.22802596891599447
0.5752173913043478, 0.2642082759525215
0.5791304347826088, 0.29556823398255627
0.5856521739130435, 0.34139943602859213
0.5921739130434783, 0.3992970030821694
0.6000000000000002, 0.4716700111482721
0.6078260869565218, 0.5343899272083414
0.6130434782608697, 0.5874651452554267
0.6208695652173913, 0.6501850613154962
0.6247826086956522, 0.6839582923470393
0.63, 0.7273804183880912
0.6352173913043481, 0.7659759984261265
0.6417391304347827, 0.8142204734736705
0.6495652173913046, 0.8672872975277068
0.6586956521739132, 0.9275897435897438
0.6704347826086957, 0.9878837956587319
0.6808695652173914, 1.028875860712178
0.6913043478260871, 1.060214833759591
0.7043478260869566, 1.0843055938094304
0.7173913043478263, 1.1059830808577613
0.7330434782608698, 1.113172535903994
0.7513043478260871, 1.1131137779526528
0.7760869565217391, 1.105794216014165
0.7969565217391307, 1.1033137910682669
0.8243478260869567, 1.0959858351367304
0.8608695652173913, 1.0886285002295235
0.8856521739130437, 1.083722211292544
0.9156521739130435, 1.0836256803724835
0.9482608695652174, 1.0811074824578664
0.969130434782609, 1.0762137845104598
0.9952173913043479, 1.0737165715784642
1.0265217391304349, 1.0712025706603714
1.0499999999999998, 1.0711270247229328
1.0669565217391308, 1.0710724637681162
1.0878260869565217, 1.0710053118237264
1.1269565217391304, 1.066052855924979
1.1569565217391307, 1.0635430520034101
1.1843478260869569, 1.0610416420748903
1.2169565217391307, 1.0609367171617814
1.2600000000000002, 1.0559716702734607
1.2860869565217392, 1.0534744573414652
1.3147826086956527, 1.050968850416421
1.3460869565217393, 1.0508681224998362
1.385217391304348, 1.048328939602597
1.4178260869565222, 1.0433974686864715
1.4530434782608697, 1.0432841497803136
1.48304347826087, 1.0431876188602534
1.5195652173913046, 1.0406568299560628
1.5456521739130435, 1.035746344022559
1.588695652173913, 1.0380211161387634
1.626521739130435, 1.0354861302380485
1.6656521739130437, 1.0329469473408093
1.7047826086956523, 1.03040776444357
1.743913043478261, 1.0302818545478392
1.7830434782608697, 1.0301559446521085
1.8221739130434784, 1.025203488753361
1.8756521739130436, 1.0226181388943538
1.917391304347826, 1.0224838350055743
1.951304347826087, 1.0223747130959409
1.9786956521739132, 1.0246998491704375
1.9969565217391305, 1.0222278182175881


==> Re3700_2p5.csv <==
0.002896671,-0.231578947
0.021571438,-0.229824562
0.044913191,-0.226315789
0.071365508,-0.221052631
0.105595376,-0.212280702
0.130484447,-0.201754386
0.153814822,-0.189473685
0.181807632,-0.171929824
0.203577036,-0.156140352
0.228452454,-0.13508772
0.251764626,-0.10877193
0.276626391,-0.077192983
0.293717432,-0.054385965
0.312351241,-0.021052632
0.326329442,0.001754386
0.341850411,0.03508772
0.362029263,0.077192982
0.37754568,0.114035087
0.389951533,0.149122807
0.403906979,0.189473684
0.41786015,0.231578948
0.428711857,0.264912281
0.439559014,0.301754386
0.447302432,0.331578947
0.456599995,0.363157895
0.465890732,0.4
0.476728787,0.443859649
0.484460828,0.482456141
0.493756115,0.515789474
0.499947664,0.542105263
0.507693358,0.570175439
0.51542995,0.605263159
0.526272556,0.645614035
0.537110611,0.689473684
0.547950941,0.731578948
0.558791271,0.77368421
0.571183471,0.819298246
0.580478759,0.852631579
0.59443648,0.89122807
0.611502492,0.933333334
0.63013175,0.970175438
0.653437095,1.001754386
0.675199672,1.022807018
0.706312149,1.035087719
0.734323162,1.038596491
0.767007987,1.038596491
0.796584522,1.035087719
0.827715202,1.033333334
0.861956448,1.033333334
0.90709491,1.031578948
0.94755956,1.033333334
0.998923704,1.031578948
1.050285571,1.031578948
1.100093294,1.029824561
1.14211664,1.029824561
1.187255103,1.028070176
1.227722029,1.028070176
1.277527476,1.028070176
1.324220083,1.028070176
1.386476893,1.028070176
1.442512572,1.024561403
1.498541425,1.02631579
1.545236307,1.024561403
1.613723349,1.021052632
1.68843152,1.021052632
1.812949689,1.01754386
1.867422122,1.019298245
1.934352743,1.015789474
1.996607277,1.01754386

==> Re3700_3p0.csv <==
0, 0.16809986130374477
0.010152284263959366, 0.17030773671648936
0.020304568527918787, 0.17473475221245183
0.033840947546531275, 0.17471973265182084
0.04512126339537503, 0.1769263564345127
0.05640157924421885, 0.1791329802172048
0.06655386350817827, 0.1813408556299494
0.07896221094190636, 0.18576536786580644
0.08911449520586573, 0.1924115234449868
0.10377890580936266, 0.19683353242073864
0.11731528482797515, 0.20347593310976086
0.1319796954314721, 0.21011708216873082
0.14777213761985336, 0.21897611968086572
0.16130851663846585, 0.2278376604531056
0.17597292724196278, 0.23891708967851089
0.19289340101522845, 0.25221315572702885
0.21319796954314724, 0.26994374705182467
0.22673434856175978, 0.2832435679905001
0.242526790750141, 0.3009791658355061
0.2571912013536379, 0.3187160153105646
0.27072758037225036, 0.3342349763324579
0.28539199097574736, 0.3541909658907343
0.3011844331641285, 0.3785839839853935
0.31133671742808794, 0.3963258399806622
0.32487309644670054, 0.41628308116899126
0.33615341229554424, 0.43402368553420767
0.34856175972927245, 0.4562013184358067
0.35871404399323176, 0.47616231451429325
0.3666102650874224, 0.496125813852885
0.3767625493513818, 0.5138676698481539
0.38804286520022563, 0.5382656944630233
0.4038353073886069, 0.5715352728905535
0.4151156232374506, 0.5959332975054231
0.42526790750141, 0.6181134336671275
0.4376762549351381, 0.6447293467351621
0.4523406655386351, 0.6757810367095272
0.4647490129723632, 0.7046160898607797
0.47490129723632263, 0.7312345061889194
0.4873096446700507, 0.7534121390905187
0.49520586576424136, 0.7733756384291104
0.5031020868584319, 0.7889008576012667
0.5155104342921601, 0.8132976305860835
0.5279187817258884, 0.8354752634876828
0.5437112239142696, 0.8620874216655597
0.5572476029328821, 0.8842638029371064
0.577552171460801, 0.9086518145115552
0.5933446136491822, 0.928606552439779
0.6147772137619854, 0.9441167520513043
0.6305696559503666, 0.9551949296466571
0.6520022560631697, 0.9662668490917468
0.6689227298364355, 0.9706863548073936
0.6903553299492386, 0.9795391341692657
0.7185561195713479, 0.981726983501169
0.751269035532995, 0.9883481064792977
0.7727016356457981, 0.9883243255082987
0.7975183305132545, 0.9882967896471421
0.8189509306260576, 0.9904921487593608
0.8482797518330514, 0.9926787464612116
0.8652002256063172, 0.9948791120936407
0.8911449520586576, 0.9948503246024314
0.9137055837563453, 0.9948252920013799
0.9407783417935702, 0.9992335330465535
0.9667230682459109, 1.001423885638562
1.0276367738296674, 1.0057945777821584
1.056965595036661, 1.0035428953175738
1.1020868584320362, 1.0057119701986883
1.1449520586576425, 1.0056644082566906
1.1776649746192893, 1.0056281109851657
1.2103778905809364, 1.0122492339632942
1.236322617033277, 1.0100013063888673
1.260011280315849, 1.009975022157763
1.2803158488437678, 1.0099524928168169
1.3073886068809928, 1.0077033136123372
1.3389734912577553, 1.009887408054083
1.3671742808798648, 1.0120752573859861
1.3976311336717429, 1.0120414633745667
1.433728144388043, 1.0120014112128843
1.4585448392554992, 1.0119738753517276
1.4912577552171462, 1.011937578080203
1.523970671178793, 1.014120420891896
1.5690919345741683, 1.011851215606575
1.6232374506486182, 1.0095719972808337
1.652566271855612, 1.0095394548994667
1.6875352509870276, 1.0095006543678369
1.7236322617033277, 1.0094606022061543
1.7574732092498588, 1.0116421933877948
1.7969543147208125, 1.009379246252737
1.8341793570219966, 1.0093379424610018
1.880428652002256, 1.0092866256288462
1.912013536379019, 1.009251579987374
1.942470389170897, 1.0092177859759546
1.976311336717428, 1.0091802370743772
2, 1.0091539528432731


==> Re3900_0p58_Meyer.csv <==
-3.0044809559372663, 1.0647102754469973
-2.9731142643764, 1.0646795237886042
-2.9462285287528003, 1.0646531652242675
-2.919342793129201, 1.0646268066599305
-2.892457057505601, 1.0704828010367702
-2.8566094100074677, 1.0763300092254975
-2.825242718446602, 1.0762992575671044
-2.775952203136669, 1.0762509335324868
-2.7356235997012694, 1.0762113956859816
-2.690814040328603, 1.07616746474542
-2.6549663928304703, 1.0820146729341473
-2.6056758775205378, 1.0878487018407061
-2.5563853622106048, 1.0878003778060887
-2.5026138909634055, 1.0936300136185917
-2.453323375653473, 1.0876993366427974
-2.41747572815534, 1.093546544831525
-2.37714712471994, 1.0935070069850197
-2.3323375653472738, 1.0993454289856344
-2.287528005974608, 1.0993014980450728
-2.2427184466019416, 1.105139920045688
-2.1889469753547424, 1.1050872029170142
-2.1486183719193424, 1.1109300180116857
-2.1082897684839432, 1.1108904801651802
-2.0724421209858104, 1.1167376883539075
-2.041075429424944, 1.1225892896366911
-1.996265870052278, 1.1225453586961296
-1.9648991784914114, 1.128396959978913
-1.9290515309932785, 1.1283618152264638
-1.8797610156833455, 1.1283134911918462
-1.830470500373413, 1.1400298730395817
-1.7766990291262137, 1.1458595088520844
-1.7498132935026138, 1.1458331502877475
-1.7094846900672143, 1.1457936124412422
-1.664675130694548, 1.1516320344418574
-1.6153846153846154, 1.1574660633484162
-1.5750560119492154, 1.1633088784430874
-1.5257654966392828, 1.1691429073496462
-1.4809559372666166, 1.1749813293502613
-1.4495892457057504, 1.1808329306330447
-1.3958177744585507, 1.1866625664455475
-1.3599701269604183, 1.1925097746342748
-1.306198655713219, 1.192457057505601
-1.2613890963405527, 1.198295479506216
-1.22554144884242, 1.2100250406361197
-1.1852128454070203, 1.215867855730791
-1.149365197908887, 1.227597416860695
-1.109036594473488, 1.2393225848965423
-1.0642270351008212, 1.2569257127795104
-1.023898431665422, 1.268650880815358
-0.983569828230022, 1.2744936959100293
-0.9297983569828232, 1.2979703905460616
-0.8849887976101569, 1.3038088125466765
-0.8312173263629572, 1.321403154241532
-0.7864077669902914, 1.3272415762421472
-0.7550410754294248, 1.338975530466107
-0.7281553398058249, 1.3565962307252997
-0.7012696041822255, 1.3683345780433158
-0.6833457804331591, 1.3624346527259146
-0.6609410007468259, 1.3330009225497517
-0.6564600448095592, 1.2918200588674602
-0.6340552651232265, 1.185915740456003
-0.6295743091859598, 1.0976760532442997
-0.6250933532486931, 1.0212010719149496
-0.6161314413741601, 0.9153099327856606
-0.6071695294996267, 0.7682423230681368
-0.6071695294996267, 0.6682423230681369
-0.5982076176250932, 0.562351183938848
-0.5892457057505602, 0.44469533892720636
-0.5758028379387601, 0.2858586302332733
-0.5713218820014934, 0.2211483547862758
-0.5623599701269604, 0.1446689803628698
-0.5578790141896937, 0.08584105785704876
-0.5399551904406277, 0.03288230901023592
-0.5220313666915608, -0.008311733954224021
-0.4772218073188945, -0.02600272371831469
-0.4368932038834954, -0.020159908623643474
-0.4010455563853621, -0.01431270043491617
-0.36967886482449597, -0.020225805034485678
-0.3338312173263631, -0.014378596845758373
-0.29350261389096355, -0.020300487633440056
-0.2576549663928307, -0.020335632385889202
-0.2128454070201644, -0.020379563326450967
-0.17251680358476484, -0.02630145411413265
-0.12322628827483229, -0.026349778148750058
-0.06049290515309913, -0.026411281465536174
-0.0022404779686331366, -0.020586038747089752
0.078416728902166, -0.02066511444010022
0.136669156086632, -0.020722224662830246
0.21732636295743024, -0.026683653297017162
0.2666168782673637, -0.02084962439045812
0.30246452576549654, -0.020884769142907267
0.35623599701269626, -0.020937486271581207
0.4055265123226288, -0.026868163247375065
0.4548170276325614, -0.026916487281992918
0.5085884988797611, -0.021086851469489964
0.5309932785660934, 0.002420594824934952
0.5489171023151602, 0.04357949303694575
0.5578790141896937, 0.09651188331942206
0.5623599701269608, 0.14944866669595358
0.5713218820014943, 0.21414576286078257
0.5802837938760259, 0.28472521196678824
0.5847647498132931, 0.3670737600492029
0.5892457057505593, 0.437657602249264
0.5937266616878265, 0.5141237973905022
0.6026885735623599, 0.6199973641435663
0.6071695294996262, 0.7435223828142159
0.6161314413741596, 0.8552783025084565
0.6206123973114268, 0.9670386152967534
0.6295743091859602, 1.0846768879321704
0.6385362210604928, 1.1729033958617054
0.6474981329350262, 1.2317181390853578
0.6564600448095597, 1.2964152352501865
0.6699029126213594, 1.3375785265562534
0.6923076923076916, 1.3669683257918552
0.7281553398058254, 1.3610508280982294
0.7640029873039582, 1.343368624522251
0.8222554144884242, 1.3256644554759915
0.8625840179238233, 1.3197425646883096
0.916355489171023, 1.3020427887361068
0.9566840926064222, 1.2902385450072482
1.0283793876026888, 1.2666388437376441
1.0955937266616873, 1.2430435355620961
1.1538461538461533, 1.2194570135746605
1.2345033607169533, 1.2017308790581205
1.3061986557132181, 1.2016605895532222
1.3958177744585516, 1.1839256688485698
1.4854368932038833, 1.1779554540262707
1.5750560119492159, 1.1543381803804418
1.655713218820015, 1.154259104687431
1.7274085138162807, 1.14242410930018
1.8215085884988795, 1.130567148442648
1.929051530993278, 1.1186970083029477
2.09932785660941, 1.1067653648464613
2.278566094100075, 1.0948249352018624
2.37714712471994, 1.0888459341914511
2.4667662434652726, 1.0828757193691514
2.610156833457804, 1.0768527874181784
2.731142643764003, 1.0649694679963098
2.820761762509335, 1.0648816061151867
2.9103808812546674, 1.0647937442340638
3.0044809559372663, 1.0647014892588849


==> Re3900_1p06_Meyer.csv <==
-3.0028307665913596, 0.06666380730647292
-2.965907724095362, 0.06670110330899393
-2.9382154422233637, 0.06672907531088468
-2.8966770194153666, 0.06677103331372125
-2.8459078359833696, 0.06682231531718763
-2.7812981060157522, 0.07294818373129619
-2.721298161959756, 0.07300878973539326
-2.675149953240137, 0.07911601014824177
-2.605919248560141, 0.07918594015296909
-2.559771039840522, 0.0852931605658167
-2.495161309872904, 0.09141902897992571
-2.421315224880909, 0.09149362098496816
-2.352084520200913, 0.09156355098969549
-2.282859409921296, 0.09769408140411917
-2.1905573980816797, 0.10384792182011893
-2.0890246256180642, 0.11001108623674849
-1.9782666869308279, 0.12224417506370555
-1.90904157665121, 0.12837470547812924
-1.825970325435594, 0.13451922189349874
-1.7521298348439767, 0.14065441430823755
-1.6829047245643594, 0.14678494472266168
-1.5767621661891225, 0.15901337154930317
-1.4844657487498845, 0.17122781237499973
-1.341405742279028, 0.1895541356138586
-1.1983457358081715, 0.20788045885271833
-1.1106758874816895, 0.23221143849749248
-1.0414563716024503, 0.24440256932161297
-0.9630172838999678, 0.2687242249657569
-0.8845781961974857, 0.2930458806099008
-0.8153642747186245, 0.3112976118437176
-0.7692328492001401, 0.33558663348565565
-0.727700020792521, 0.3416891918981886
-0.7046175248321442, 0.3356519014900674
-0.6815126512702547, 0.3053722094431608
-0.6722315410428519, 0.2508361297565216
-0.6583518337045837, 0.21448651329928747
-0.6490651290768024, 0.1538898332029519
-0.6397784244490214, 0.09329315310661634
-0.6258371787065928, -0.009723067857280387
-0.6165225020769207, -0.1006227500020982
-0.6072022310468705, -0.19758303255661325
-0.5932442021033077, -0.31878105474959995
-0.574620443244342, -0.49451981862954053
-0.5606680087011569, -0.6096572404128304
-0.5328694332219732, -0.7247806761951741
-0.5050820465435462, -0.8277829111581254
-0.4634764909310105, -0.9004681580716483
-0.40342619727161066, -0.9549529557548206
-0.3433870924129674, -0.9973165526185994
-0.2741116325299462, -1.0457314258914447
-0.20022079233492462, -1.094141637163975
-0.14942363690103733, -1.1243933572089917
-0.0894125040442848, -1.1364539520242878
-0.020165016163154803, -1.15456582324865
0.06290623505246096, -1.148421306833281
0.11828520439607981, -1.1423047624198022
0.16903760462694262, -1.1240716791872463
0.22900398228066887, -1.0876474707249697
0.30279412326888266, -1.0269668746229614
0.3950457855050944, -0.9662676305196927
0.46422054618130915, -0.9055916964179995
0.5056974305851467, -0.8388831339085003
0.5286960105398508, -0.7540114181711726
0.5516554296919072, -0.6267154995659685
0.5746092544435859, -0.49335898055106764
0.5883155353701301, -0.3418299843077075
0.6020274106970538, -0.19636158847404372
0.6157448804243542, -0.056953793050077195
0.6294847277531677, 0.05821160073510345
0.6386315723714944, 0.14912993088118265
0.6523993917022004, 0.2339923226178806
0.6708049689464168, 0.2946169747161069
0.7030622815270107, 0.34919501240558204
0.7584580340717633, 0.3371297555899706
0.8277111163532718, 0.3129572839559116
0.8969641986347803, 0.2887848123218526
0.9662116865159112, 0.27067294109748996
1.0446899350210401, 0.25257039387375757
1.1047122566785488, 0.22838859823906832
1.1785751248716787, 0.21028138901502125
1.2524379930648086, 0.19217417979097373
1.3216631033444255, 0.19830471020539786
1.3955259715375554, 0.18019750098135034
1.4739930312419292, 0.17421615457701156
1.5709272065946793, 0.16219285576423648
1.6447788859870531, 0.15620684735958212
1.7186361597798046, 0.1441602385452314
1.8201857154445538, 0.13214160173277145
1.9124933216845488, 0.1322348417390744
2.0278890182852987, 0.12023019092756027
2.1386637401736692, 0.11428147852542692
2.254059436774419, 0.10227682771391278
2.410987961782787, 0.09637473531493157
2.5125319230471588, 0.09041669891216797
2.6417625717831505, 0.09054723492099237
2.7802351699438983, 0.07856589411105341
2.87716375089627, 0.07260319570797558
2.987932878384263, 0.07271508371553903


==> Re3900_1p06_Parnaudeau_exp.csv <==
-0.9244288224956059, 1.338785046728972
-0.9103690685413002, 1.338785046728972
-0.8963093145869945, 1.338785046728972
-0.8822495606326888, 1.3457943925233644
-0.86115992970123, 1.352803738317757
-0.840070298769771, 1.3598130841121494
-0.8189806678383125, 1.366822429906542
-0.7978910369068537, 1.3738317757009344
-0.7768014059753952, 1.380841121495327
-0.7486818980667835, 1.3878504672897194
-0.727592267135325, 1.3878504672897194
-0.706502636203866, 1.3878504672897194
-0.6994727592267136, 1.3738317757009344
-0.6854130052724074, 1.352803738317757
-0.6713532513181018, 1.3037383177570092
-0.657293497363796, 1.233644859813084
-0.6502636203866432, 1.1285046728971961
-0.6362038664323371, 1.0023364485981308
-0.6291739894551842, 0.8551401869158877
-0.6151142355008781, 0.7009345794392523
-0.6010544815465728, 0.5607476635514017
-0.59402460456942, 0.4415887850467288
-0.5799648506151138, 0.34345794392523366
-0.5659050966608081, 0.26635514018691575
-0.5588752196836553, 0.21028037383177556
-0.5448154657293496, 0.16822429906542036
-0.5307557117750434, 0.14018691588785037
-0.5237258347978906, 0.11915887850467266
-0.5096660808435849, 0.10514018691588767
-0.4956063268892792, 0.08411214953271018
-0.48154657293497305, 0.07009345794392519
-0.4604569420035145, 0.06308411214953269
-0.43233743409490266, 0.04205607476635498
-0.40421792618629127, 0.02102803738317749
-0.369068541300527, 0.007009345794392274
-0.3339191564147628, -0.007009345794392718
-0.29173989455184524, -0.02102803738317771
-0.24956063268892725, -0.0420560747663552
-0.20738137082601016, -0.06308411214953291
-0.17223198594024547, -0.0771028037383179
-0.14411247803163407, -0.0911214953271029
-0.10896309314586983, -0.0981308411214954
-0.08084358523725799, -0.10514018691588811
-0.05272407732864659, -0.11214953271028039
-0.0175746924428819, -0.1261682242990656
0.024604569420035638, -0.1191588785046731
0.06678383128295318, -0.11214953271028039
0.10193321616871742, -0.10514018691588811
0.13708260105448167, -0.0981308411214954
0.17223198594024636, -0.0841121495327104
0.21441124780316345, -0.06308411214953291
0.256590509666081, -0.0420560747663552
0.3057996485061514, -0.02102803738317771
0.37609841827768076, 0.014018691588784993
0.4253075571177507, 0.04205607476635498
0.46748681898066824, 0.06308411214953269
0.5026362038664325, 0.09112149532710268
0.5237258347978915, 0.11915887850467266
0.5377855887521972, 0.14719626168224287
0.5518453427065029, 0.18224299065420557
0.5588752196836562, 0.22429906542056055
0.5729349736379614, 0.28738317757009324
0.5869947275922676, 0.37149532710280364
0.5940246045694204, 0.4836448598130838
0.6080843585237261, 0.6098130841121494
0.6151142355008794, 0.7570093457943923
0.6291739894551847, 0.9182242990654204
0.6432337434094908, 1.0584112149532707
0.6572934973637965, 1.1845794392523363
0.6713532513181022, 1.2686915887850465
0.678383128295255, 1.3317757009345792
0.6924428822495612, 1.366822429906542
0.699472759226714, 1.3738317757009344
0.7135325131810197, 1.3878504672897194
0.7346221441124783, 1.3878504672897194
0.7627416520210897, 1.380841121495327
0.7908611599297015, 1.3738317757009344
0.8189806678383134, 1.3598130841121494
0.8541300527240776, 1.352803738317757
0.8822495606326894, 1.338785046728972
0.9103690685413008, 1.338785046728972
0.9384885764499122, 1.3247663551401867
0.9455184534270651, 1.3247663551401867


==> SBM.csv <==
Re,St,Cd,finish,Probe,St_probe
60,0.14184,1.4686,1,1,0.14184
80,0.15823,1.4144,1,1,0.15823
100,0.16985,1.3863,1,1,0.16985
120,0.17857,1.3706,1,1,0.17857
140,0.18553,1.3646,1,1,0.18553
160,0.19113,1.3642,1,1,0.19113
180,0.19592,1.3673,1,1,0.19592
200,0.2,1.3725,1,1,0.2
220,0.20353,1.3792,1,1,0.20353
240,0.20675,1.3855,1,1,0.20675
260,0.20938,1.3925,1,1,0.20938
280,0.21175,1.3993,1,1,0.21175
300,0.21381,1.4052,1,1,0.21381

==> Scaling_FPC.txt <==
proc,T_0p5_total,T_0p5_OctreeCreate,T_0p5_SurrogateIndentify,T_0p5_MatAssembly,T_0p5_VecAssembly,T_0p5_KSPsolve
56,1.86E+02,1.374,0.00000,1.07E+01,7.46E+00,1.60E+02
112,9.84E+01,0.963,0.00000,5.54E+00,3.80E+00,8.68E+01
168,7.20E+01,0.756,0.00000,3.42E+00,2.51E+00,6.15E+01
224,5.46E+01,0.628,0.00000,3.12E+00,2.01E+00,4.73E+01
280,4.26E+01,0.724,0.00000,2.17E+00,1.54E+00,3.68E+01
336,3.63E+01,0.733,0.00000,1.84E+00,1.28E+00,3.08E+01
392,2.98E+01,0.648,0.00000,1.58E+00,1.13E+00,2.55E+01


==> StRe_Calhoun.csv <==
Re,St,Cd
100,0.171,1.31
200,0.202,1.172

==> StRe_Constant.csv <==
Re,St,Cd
100,0.165,1.37
185,0.198,1.379

==> StRe_PandG.csv <==
Re,St,Cd
47.439,0.118172,1.420506912
48.461,0.120051,1.415898618
49.963,0.122773,1.387634409
60.243,0.135147,1.364285714
70.282,0.144596,1.346774194
80.261,0.15237,1.333870968
89.88,0.158646,1.324961598
99.98,0.16428,1.318817204
109.599,0.169343,1.315437788
119.94,0.173622,1.31328725
130.009,0.177235,1.312365591
139.894,0.180626,1.31359447
150.196,0.183636,1.314208909
159.93,0.186354,1.316666667
169.891,0.188757,1.320046083
180.042,0.191115,1.32311828
189.965,0.193361,1.323425499
191.935,0.193743,1.324347158
194.018,0.194214,1.324654378
195.078,0.194304,1.326804916
199.813,0.195315,1.329877112
209.584,0.197313,1.334178187
219.925,0.19902,1.338172043
230.075,0.200637,1.341858679
239.847,0.202074,1.345545315

==> StRe_Sheng_Wang.csv <==
Re,St,Cd
100,0.171,1.423
200,0.202,1.42

==> StRe_Wang_etal.csv <==
Re,St,Cd
80,0.158,1.428
100,0.17,1.379
200,0.195,1.262
300,0.206,1.174

==> StRe_Zhang_etal.csv <==
Re,St,Cd
50,0.131010558,1.607727095
60,0.142926094,1.53847483
80,0.159819005,1.477106254
100,0.172941176,1.43114867
120,0.181840121,1.419890114
150,0.190889894,1.408777353
180,0.197978884,1.420808078
200,0.202503771,1.421110466
250,0.211855204,1.433448979
300,0.215476834,1.45735923

==> StRe_kanaris.csv <==
Re,St
70,0.15678855
75,0.160219118
90,0.167561055
105,0.173150872
120,0.177784266
150,0.184740088
180,0.18962398
210,0.193711354
240,0.197958359
270,0.200053483
300,0.202547548

==> Yun_0p2.csv <==
0.458955224,-0.00877743
0.467350746,-0.023824452
0.481343284,-0.04137931
0.498134328,-0.048902822
0.517723881,-0.038871474
0.523320896,-0.021316614
0.526119403,0.001253918
0.531716418,0.031347962
0.537313433,0.078996866
0.542910448,0.121630094
0.548507463,0.209404388
0.55130597,0.282131662
0.556902985,0.384952978
0.559701493,0.477742946
0.5625,0.540438872
0.570895522,0.62570533
0.57369403,0.73354232
0.582089552,0.856426332
0.593283582,0.956739812
0.601679104,1.0169279
0.612873134,1.04200627
0.621268657,1.06708464
0.663246269,1.064576802
0.708022388,1.059561128
0.77238806,1.054545454
0.825559701,1.04952978
0.901119403,1.044514106
1.027052239,1.031974922
1.099813433,1.029467084
1.15858209,1.026959248
1.231343284,1.02445141
1.284514925,1.021943574
1.374067164,1.021943574
1.469216418,1.019435736
1.497201493,1.019435736

==> Yun_1p6.csv <==
0,-0.088753799
0.037837838,-0.09118541
0.067567568,-0.086322188
0.113513514,-0.088753799
0.148648649,-0.086322188
0.183783784,-0.081458967
0.224324324,-0.081458967
0.259459459,-0.074164134
0.305405405,-0.071732523
0.337837838,-0.066869301
0.378378378,-0.06443769
0.424324324,-0.062006079
0.440540541,-0.062006079
0.467567568,-0.054711246
0.497297297,-0.047416413
0.524324324,-0.032826748
0.535135135,-0.020668693
0.554054054,-0.003647416
0.562162162,0.020668693
0.575675676,0.049848024
0.581081081,0.071732523
0.591891892,0.108206687
0.6,0.14224924
0.602702703,0.173860182
0.608108108,0.212765957
0.613513514,0.237082067
0.618918919,0.273556231
0.624324324,0.32218845
0.627027027,0.344072948
0.627027027,0.368389058
0.632432432,0.395136778
0.637837838,0.431610942
0.640540541,0.460790274
0.643243243,0.487537994
0.643243243,0.514285714
0.645945946,0.545896657
0.651351351,0.587234043
0.651351351,0.611550152
0.656756757,0.645592705
0.659459459,0.677203647
0.664864865,0.713677812
0.667567568,0.755015198
0.672972973,0.796352584
0.678378378,0.844984802
0.686486486,0.89118541
0.694594595,0.944680851
0.7,0.978723404
0.708108108,1.005471125
0.716216216,1.032218845
0.721621622,1.051671733
0.732432432,1.068693009
0.754054054,1.075987842
0.794594595,1.080851064
0.821621622,1.078419453
0.848648649,1.075987842
0.872972973,1.073556231
0.902702703,1.07112462
0.935135135,1.066261398
0.975675676,1.063829787
1.021621622,1.061398176
1.059459459,1.056534954
1.105405405,1.056534954
1.154054054,1.054103343
1.213513514,1.051671733
1.3,1.046808511
1.381081081,1.041945289
1.445945946,1.039513678
1.502702703,1.037082067

==> Yun_3p0.csv <==
0,-0.087272727
0.024368231,-0.092121212
0.048736462,-0.087272727
0.081227437,-0.082424242
0.102888087,-0.075151515
0.13267148,-0.067878788
0.151624549,-0.055757576
0.173285199,-0.041212121
0.186823105,-0.031515152
0.208483755,-0.012121212
0.230144404,0.004848485
0.254512635,0.031515152
0.276173285,0.055757576
0.292418773,0.082424242
0.311371841,0.113939394
0.33032491,0.143030303
0.349277978,0.184242424
0.365523466,0.220606061
0.387184116,0.259393939
0.395306859,0.288484848
0.408844765,0.327272727
0.425090253,0.373333333
0.44133574,0.416969697
0.460288809,0.472727273
0.471119134,0.516363636
0.487364621,0.56969697
0.500902527,0.615757576
0.514440433,0.659393939
0.527978339,0.707878788
0.541516245,0.751515152
0.557761733,0.795151515
0.576714801,0.843636364
0.598375451,0.88
0.611913357,0.909090909
0.641696751,0.945454545
0.668772563,0.967272727
0.7066787,0.981818182
0.755415162,0.989090909
0.798736462,0.991515152
0.844765343,0.993939394
0.890794224,0.996363636
0.944945848,0.996363636
0.996389892,0.998787879
1.053249097,1.001212121
1.129061372,1.003636364
1.194043321,1.003636364
1.296931408,1.003636364
1.364620939,1.006060606
1.453971119,1.006060606
1.497292419,1.006060606

==> current_0p2.csv <==
0.4964464883,-0.0561211979561616
0.5487040134,0.407961354308986
0.6009615385,1.07986536913353
0.6532190635,1.07320941110737
0.7054765886,1.06791803524029
0.7577341137,1.06186641497384
0.8099916388,1.05639176681066
0.8622491639,1.05145665365173
0.914506689,1.0471194794107
0.966764213999999,1.04329548769346
1.0190217391,1.03991848324382
1.0712792642,1.03698038817528
1.1235367893,1.0342524342548
1.1757943144,1.03193727049974
1.2280518395,1.02992519882464
1.2803093645,1.02807234238131
1.3325668896,1.02639727979493
1.3848244147,1.02493084191571
1.4370819398,1.02358778861629
1.4893394649,1.02233029006964
1.54159699,1.02126555304647
1.5938545151,1.02026863319711
1.6461120401,1.0192661451245
1.6983695652,1.01839280162539
1.7506270903,1.01756692151876
1.8028846154,1.01684888445354
1.8551421405,1.01614803975666
1.9073996656,1.01548131104302
1.9596571906,1.01483342252657
2.0119147157,1.01431591341924
2.0641722408,1.01381445203197
2.1164297659,1.01335956817626
2.168687291,1.01289956293334
2.220944816,1.01243146259356
2.273202341,1.01196336225225
2.325459866,1.01149526191263
2.377717391,1.0110977957521
2.429974916,1.01073836338266
2.482232441,1.01037893101242
2.534489967,1.01001949864023
2.586747492,1.00971743488923
2.639005017,1.00942087223491
2.691262542,1.00912430958333
2.743520067,1.00883494613455
2.795777592,1.00857952179969
2.848035117,1.00832409746511
2.900292642,1.00806867313092
2.952550167,1.0078289015508
3.004807692,1.00760925493598
3.057065217,1.0073896083205
3.109322742,1.00716996170791
3.161580268,1.00697066761939
3.213837793,1.00678009604373
3.266095318,1.00658952446607
3.318352843,1.00639895288872
3.370610368,1.00623163073308
3.422867893,1.00606521439917
3.475125418,1.00589879806593
3.527382943,1.00573697655663
3.579640468,1.00559098167128
3.631897993,1.0054449867837
3.684155518,1.00529899189706
3.736413043,1.00516146809402
3.788670569,1.00503284979181
3.840928094,1.00490423148611
3.893185619,1.00477561318068
3.945443144,1.00465819748438
3.997700669,1.00454451599216
4.049958194,1.00443083450042
4.102215719,1.00431731491361
4.154473244,1.00421658608467
4.206730769,1.00411585725724
4.258988294,1.00401512842747
4.311245819,1.00391751103019
4.363503344,1.00382809649582
4.41576087,1.0037386819608
4.468018395,1.00364926742656
4.52027592,1.00356520347588
4.572533445,1.00348574351594
4.62479097,1.00340628355878
4.677048495,1.00332682359717
4.72930602,1.003254417034
4.781563545,1.00318377382
4.83382107,1.00311313060574
4.886078595,1.0030429785496
4.93833612,1.0029801938622
4.990593645,1.00291740917499
5.042851171,1.00285462448931
5.095108696,1.00279413005528
5.147366221,1.00273839229644
5.199623746,1.00268265453949
5.251881271,1.00262691678118
5.304138796,1.002574913905
5.356396321,1.00252553338872
5.408653846,1.00247615287506
5.460911371,1.00242677236189
5.513168896,1.00238229537657
5.565426421,1.00233868372194
5.617683946,1.00229507206646
5.669941472,1.00225205288776
5.722198997,1.00221370768881
5.774456522,1.00217536249005
5.826714047,1.00213701729001
5.878971572,1.00210048588443
5.931229097,1.0020669774656
5.983486622,1.00203346904462
6.035744147,1.00199996062561
6.088001672,1.00196930602503
6.140259197,1.00194027418392
6.192516722,1.00191124234453
6.244774247,1.00188221050243
6.297031773,1.00185689519519
6.349289298,1.00183199283642
6.401546823,1.00180709047689
6.453804348,1.0017828423451
6.506061873,1.00176196600328
6.558319398,1.00174108966046
6.610576923,1.00172021331684
6.662834448,1.0017007466884
6.715091973,1.00168318731898
6.767349498,1.00166562795053
6.819607023,1.00164806857999
6.871864548,1.00163324342067
6.924122074,1.00161966108498
6.976379599,1.00160607874803
7.028637124,1.00159249641016
7.080894649,1.00158427434739
7.133152174,1.00157633440189
7.185409699,1.00156839445822
7.237667224,1.00155622605779
7.289924749,1.0015283874919
7.342182274,1.00150054892429
7.394439799,1.00147271035521
7.446697324,1.00150813137859
7.498954849,1.0016134709003


==> current_0p58.csv <==
-2,1.1513
-1.9866,1.1524
-1.9732,1.1535
-1.9599,1.1547
-1.9465,1.156
-1.9331,1.1574
-1.9197,1.1587
-1.9064,1.1601
-1.893,1.1614
-1.8796,1.1628
-1.8662,1.1641
-1.8528,1.1655
-1.8395,1.167
-1.8261,1.1684
-1.8127,1.1698
-1.7993,1.1712
-1.786,1.1727
-1.7726,1.1741
-1.7592,1.1755
-1.7458,1.177
-1.7324,1.1784
-1.7191,1.1799
-1.7057,1.1813
-1.6923,1.1827
-1.6789,1.1842
-1.6656,1.1856
-1.6522,1.1872
-1.6388,1.1887
-1.6254,1.1903
-1.612,1.1919
-1.5987,1.1934
-1.5853,1.195
-1.5719,1.1965
-1.5585,1.1984
-1.5452,1.2003
-1.5318,1.2022
-1.5184,1.2041
-1.505,1.206
-1.4916,1.2079
-1.4783,1.2098
-1.4649,1.2116
-1.4515,1.2135
-1.4381,1.2153
-1.4247,1.2171
-1.4114,1.219
-1.398,1.2209
-1.3846,1.2228
-1.3712,1.2248
-1.3579,1.2268
-1.3445,1.2289
-1.3311,1.231
-1.3177,1.2331
-1.3043,1.2353
-1.291,1.2374
-1.2776,1.2396
-1.2642,1.2419
-1.2508,1.2442
-1.2375,1.2465
-1.2241,1.2488
-1.2107,1.2512
-1.1973,1.2535
-1.1839,1.2558
-1.1706,1.2581
-1.1572,1.2606
-1.1438,1.263
-1.1304,1.2655
-1.1171,1.268
-1.1037,1.2705
-1.0903,1.2731
-1.0769,1.2756
-1.0635,1.2783
-1.0502,1.281
-1.0368,1.2837
-1.0234,1.2864
-1.01,1.2892
-0.99666,1.2919
-0.98328,1.2947
-0.9699,1.2975
-0.95652,1.3004
-0.94314,1.3032
-0.92977,1.306
-0.91639,1.309
-0.90301,1.3121
-0.88963,1.3151
-0.87625,1.3181
-0.86288,1.3213
-0.8495,1.3245
-0.83612,1.3277
-0.82274,1.331
-0.80936,1.3343
-0.79599,1.3372
-0.78261,1.34
-0.76923,1.3425
-0.75585,1.3463
-0.74247,1.3524
-0.7291,1.3615
-0.71572,1.3736
-0.70234,1.3727
-0.68896,1.3655
-0.67559,1.2872
-0.66221,1.1944
-0.64883,0.98026
-0.63545,0.75958
-0.62207,0.50849
-0.6087,0.29415
-0.59532,0.15031
-0.58194,0.058103
-0.56856,0.015696
-0.55518,-0.0054102
-0.54181,-0.016277
-0.52843,-0.02209
-0.51505,-0.026934
-0.50167,-0.029482
-0.48829,-0.031951
-0.47492,-0.034041
-0.46154,-0.035879
-0.44816,-0.037227
-0.43478,-0.037472
-0.4214,-0.036641
-0.40803,-0.034297
-0.39465,-0.031217
-0.38127,-0.027989
-0.36789,-0.024738
-0.35452,-0.022439
-0.34114,-0.02023
-0.32776,-0.018447
-0.31438,-0.016631
-0.301,-0.014751
-0.28763,-0.012816
-0.27425,-0.010828
-0.26087,-0.0087913
-0.24749,-0.0067307
-0.23411,-0.0045908
-0.22074,-0.0024357
-0.20736,-0.00031913
-0.19398,0.0017485
-0.1806,0.0035769
-0.16722,0.0052002
-0.15385,0.0064183
-0.14047,0.0074291
-0.12709,0.0082345
-0.11371,0.0089258
-0.10033,0.0095606
-0.086957,0.0099361
-0.073579,0.01026
-0.060201,0.010492
-0.046823,0.0107
-0.033445,0.010785
-0.020067,0.010863
-0.006689,0.010927
0.006689,0.011089
0.020067,0.011346
0.033445,0.011757
0.046823,0.012245
0.060201,0.01296
0.073579,0.01372
0.086957,0.014778
0.10033,0.015842
0.11371,0.016936
0.12709,0.017991
0.14047,0.018965
0.15385,0.019744
0.16722,0.020326
0.1806,0.020478
0.19398,0.020412
0.20736,0.019749
0.22074,0.018965
0.23411,0.017587
0.24749,0.01617
0.26087,0.014568
0.27425,0.012986
0.28763,0.011445
0.301,0.010129
0.31438,0.0090416
0.32776,0.0082059
0.34114,0.0074987
0.35452,0.0069074
0.36789,0.0063403
0.38127,0.0057214
0.39465,0.0051169
0.40803,0.0045893
0.4214,0.0042748
0.43478,0.0043991
0.44816,0.004818
0.46154,0.0055394
0.47492,0.0060443
0.48829,0.0064374
0.50167,0.0065633
0.51505,0.0066328
0.52843,0.0082509
0.54181,0.011184
0.55518,0.021041
0.56856,0.041688
0.58194,0.084783
0.59532,0.17462
0.6087,0.31292
0.62207,0.52226
0.63545,0.76866
0.64883,0.98667
0.66221,1.1986
0.67559,1.2898
0.68896,1.3668
0.70234,1.3732
0.71572,1.3736
0.7291,1.3615
0.74247,1.3524
0.75585,1.3464
0.76923,1.3427
0.78261,1.3402
0.79599,1.3373
0.80936,1.3344
0.82274,1.3311
0.83612,1.3279
0.8495,1.3247
0.86288,1.3215
0.87625,1.3183
0.88963,1.3152
0.90301,1.3122
0.91639,1.3092
0.92977,1.3062
0.94314,1.3034
0.95652,1.3005
0.9699,1.2977
0.98328,1.2949
0.99666,1.2921
1.01,1.2893
1.0234,1.2866
1.0368,1.2838
1.0502,1.2812
1.0635,1.2785
1.0769,1.2758
1.0903,1.2732
1.1037,1.2707
1.1171,1.2682
1.1304,1.2656
1.1438,1.2632
1.1572,1.2607
1.1706,1.2583
1.1839,1.2559
1.1973,1.2536
1.2107,1.2513
1.2241,1.249
1.2375,1.2467
1.2508,1.2444
1.2642,1.2421
1.2776,1.2398
1.291,1.2376
1.3043,1.2354
1.3177,1.2332
1.3311,1.2311
1.3445,1.229
1.3579,1.227
1.3712,1.2249
1.3846,1.223
1.398,1.2211
1.4114,1.2191
1.4247,1.2172
1.4381,1.2154
1.4515,1.2136
1.4649,1.2118
1.4783,1.2099
1.4916,1.208
1.505,1.2061
1.5184,1.2042
1.5318,1.2023
1.5452,1.2004
1.5585,1.1985
1.5719,1.1966
1.5853,1.1951
1.5987,1.1935
1.612,1.192
1.6254,1.1904
1.6388,1.1888
1.6522,1.1873
1.6656,1.1857
1.6789,1.1843
1.6923,1.1828
1.7057,1.1814
1.7191,1.18
1.7324,1.1785
1.7458,1.1771
1.7592,1.1756
1.7726,1.1742
1.786,1.1728
1.7993,1.1713
1.8127,1.1699
1.8261,1.1685
1.8395,1.167
1.8528,1.1656
1.8662,1.1642
1.8796,1.1628
1.893,1.1615
1.9064,1.1601
1.9197,1.1588
1.9331,1.1575
1.9465,1.1561
1.9599,1.1548
1.9732,1.1536
1.9866,1.1525
2,1.1514


==> current_1p06.csv <==
-2,1.1632
-1.9866,1.1644
-1.9732,1.1656
-1.9599,1.1669
-1.9465,1.1684
-1.9331,1.1699
-1.9197,1.1714
-1.9064,1.173
-1.893,1.1745
-1.8796,1.176
-1.8662,1.1776
-1.8528,1.1791
-1.8395,1.1806
-1.8261,1.1821
-1.8127,1.1836
-1.7993,1.1851
-1.786,1.1866
-1.7726,1.1881
-1.7592,1.1896
-1.7458,1.1911
-1.7324,1.1926
-1.7191,1.1941
-1.7057,1.1956
-1.6923,1.1971
-1.6789,1.1986
-1.6656,1.2002
-1.6522,1.2019
-1.6388,1.2037
-1.6254,1.2054
-1.612,1.2071
-1.5987,1.2089
-1.5853,1.2106
-1.5719,1.2124
-1.5585,1.2143
-1.5452,1.2163
-1.5318,1.2183
-1.5184,1.2203
-1.505,1.2223
-1.4916,1.2243
-1.4783,1.2263
-1.4649,1.2283
-1.4515,1.2303
-1.4381,1.2323
-1.4247,1.2342
-1.4114,1.2362
-1.398,1.2382
-1.3846,1.2401
-1.3712,1.2422
-1.3579,1.2444
-1.3445,1.2467
-1.3311,1.249
-1.3177,1.2512
-1.3043,1.2535
-1.291,1.2557
-1.2776,1.258
-1.2642,1.2604
-1.2508,1.2628
-1.2375,1.2652
-1.2241,1.2676
-1.2107,1.27
-1.1973,1.2724
-1.1839,1.2747
-1.1706,1.2772
-1.1572,1.2797
-1.1438,1.2823
-1.1304,1.2848
-1.1171,1.2874
-1.1037,1.29
-1.0903,1.2926
-1.0769,1.2953
-1.0635,1.298
-1.0502,1.3007
-1.0368,1.3034
-1.0234,1.3062
-1.01,1.3089
-0.99666,1.3117
-0.98328,1.3145
-0.9699,1.3173
-0.95652,1.3202
-0.94314,1.3231
-0.92977,1.326
-0.91639,1.329
-0.90301,1.332
-0.88963,1.3351
-0.87625,1.3381
-0.86288,1.3413
-0.8495,1.3443
-0.83612,1.3473
-0.82274,1.3501
-0.80936,1.3528
-0.79599,1.3569
-0.78261,1.3617
-0.76923,1.3693
-0.75585,1.3751
-0.74247,1.3774
-0.7291,1.3593
-0.71572,1.3218
-0.70234,1.2278
-0.68896,1.107
-0.67559,0.92215
-0.66221,0.72549
-0.64883,0.53402
-0.63545,0.35565
-0.62207,0.23841
-0.6087,0.14508
-0.59532,0.097598
-0.58194,0.067378
-0.56856,0.053808
-0.55518,0.046528
-0.54181,0.04227
-0.52843,0.038208
-0.51505,0.034191
-0.50167,0.031389
-0.48829,0.028994
-0.47492,0.028526
-0.46154,0.028379
-0.44816,0.028854
-0.43478,0.028884
-0.4214,0.02848
-0.40803,0.027793
-0.39465,0.026969
-0.38127,0.026531
-0.36789,0.026163
-0.35452,0.025097
-0.34114,0.023646
-0.32776,0.020349
-0.31438,0.016416
-0.301,0.011237
-0.28763,0.0060783
-0.27425,0.00093879
-0.26087,-0.0033218
-0.24749,-0.007151
-0.23411,-0.010047
-0.22074,-0.012757
-0.20736,-0.014375
-0.19398,-0.015811
-0.1806,-0.016359
-0.16722,-0.016484
-0.15385,-0.015775
-0.14047,-0.014965
-0.12709,-0.014057
-0.11371,-0.013697
-0.10033,-0.013608
-0.086957,-0.014156
-0.073579,-0.01483
-0.060201,-0.016407
-0.046823,-0.018051
-0.033445,-0.020029
-0.020067,-0.022006
-0.006689,-0.023979
0.006689,-0.025832
0.020067,-0.027565
0.033445,-0.02879
0.046823,-0.029761
0.060201,-0.029042
0.073579,-0.027984
0.086957,-0.025177
0.10033,-0.022041
0.11371,-0.017254
0.12709,-0.011831
0.14047,-0.0051245
0.15385,0.0012358
0.16722,0.0072469
0.1806,0.012509
0.19398,0.017391
0.20736,0.021129
0.22074,0.024633
0.23411,0.026245
0.24749,0.027496
0.26087,0.026925
0.27425,0.025803
0.28763,0.023555
0.301,0.02151
0.31438,0.019672
0.32776,0.018525
0.34114,0.01773
0.35452,0.017434
0.36789,0.017242
0.38127,0.017354
0.39465,0.017564
0.40803,0.018277
0.4214,0.019116
0.43478,0.020214
0.44816,0.021406
0.46154,0.022693
0.47492,0.024301
0.48829,0.026076
0.50167,0.02965
0.51505,0.033603
0.52843,0.041953
0.54181,0.051212
0.55518,0.065115
0.56856,0.082375
0.58194,0.10662
0.59532,0.14535
0.6087,0.19909
0.62207,0.28892
0.63545,0.39757
0.64883,0.56413
0.66221,0.74311
0.67559,0.93392
0.68896,1.1136
0.70234,1.2325
0.71572,1.3248
0.7291,1.361
0.74247,1.3781
0.75585,1.3751
0.76923,1.3691
0.78261,1.3614
0.79599,1.3568
0.80936,1.3528
0.82274,1.3501
0.83612,1.3473
0.8495,1.3444
0.86288,1.3413
0.87625,1.3382
0.88963,1.3351
0.90301,1.3321
0.91639,1.3291
0.92977,1.3261
0.94314,1.3232
0.95652,1.3203
0.9699,1.3175
0.98328,1.3147
0.99666,1.3119
1.01,1.3091
1.0234,1.3064
1.0368,1.3036
1.0502,1.3009
1.0635,1.2982
1.0769,1.2954
1.0903,1.2928
1.1037,1.2902
1.1171,1.2876
1.1304,1.285
1.1438,1.2824
1.1572,1.2799
1.1706,1.2774
1.1839,1.2749
1.1973,1.2725
1.2107,1.2701
1.2241,1.2678
1.2375,1.2653
1.2508,1.2629
1.2642,1.2605
1.2776,1.2581
1.291,1.2558
1.3043,1.2536
1.3177,1.2513
1.3311,1.249
1.3445,1.2468
1.3579,1.2445
1.3712,1.2423
1.3846,1.2402
1.398,1.2382
1.4114,1.2363
1.4247,1.2343
1.4381,1.2323
1.4515,1.2303
1.4649,1.2284
1.4783,1.2264
1.4916,1.2244
1.505,1.2224
1.5184,1.2204
1.5318,1.2184
1.5452,1.2163
1.5585,1.2143
1.5719,1.2124
1.5853,1.2106
1.5987,1.2089
1.612,1.2072
1.6254,1.2054
1.6388,1.2037
1.6522,1.2019
1.6656,1.2002
1.6789,1.1987
1.6923,1.1971
1.7057,1.1956
1.7191,1.1941
1.7324,1.1926
1.7458,1.1911
1.7592,1.1896
1.7726,1.1881
1.786,1.1866
1.7993,1.1851
1.8127,1.1836
1.8261,1.1821
1.8395,1.1806
1.8528,1.1791
1.8662,1.1776
1.8796,1.176
1.893,1.1745
1.9064,1.173
1.9197,1.1715
1.9331,1.1699
1.9465,1.1684
1.9599,1.1669
1.9732,1.1656
1.9866,1.1644
2,1.1632


==> current_1p6.csv <==
0.0261287625,-0.0807205208038997
0.0783862875999999,-0.0896581945090592
0.1306438127,-0.0965674534025336
0.1829013378,-0.102238001179223
0.235158862900001,-0.102625963464509
0.287416388,-0.102439253879257
0.339673913,-0.0923187621559771
0.3919314381,-0.0754359552866492
0.4441889632,-0.0659929205145957
0.4964464883,-0.0557773264658136
0.5487040134,0.0559217679363438
0.6009615385,0.387239379511919
0.6532190635,0.82139155785498
0.7054765886,1.06475643058239
0.7577341137,1.08762742708235
0.8099916388,1.07807478834138
0.8622491639,1.07348137056672
0.914506689,1.06887931534429
0.966764213999999,1.06463597071558
1.0190217391,1.06070100687494
1.0712792642,1.05707763876856
1.1235367893,1.05368851706788
1.1757943144,1.0505301211837
1.2280518395,1.0476490422502
1.2803093645,1.0449786667131
1.3325668896,1.04246746743206
1.3848244147,1.04014439987622
1.4370819398,1.03799316848318
1.4893394649,1.03597016046847
1.54159699,1.03406969907501
1.5938545151,1.03235661025234
1.6461120401,1.03074323922921
1.6983695652,1.02922124194476
1.7506270903,1.02773282646329
1.8028846154,1.02643539028959
1.8551421405,1.0251684000973
1.9073996656,1.02398588121023
1.9596571906,1.02283312802467
2.0119147157,1.02188501586538
2.0641722408,1.02091817484462
2.1164297659,1.01989697443382
2.168687291,1.0189926862711
2.220944816,1.0182731948844
2.273202341,1.01755370349718
2.325459866,1.01683421211175
2.377717391,1.0161647922821
2.429974916,1.01552233406375
2.482232441,1.01487987584509
2.534489967,1.01423741762486
2.586747492,1.01371709001163
2.639005017,1.01320847354957
2.691262542,1.0126998570898
2.743520067,1.0122064277206
2.795777592,1.0117845946466
2.848035117,1.01136276157116
2.900292642,1.01094092849517
2.952550167,1.01054991286365
3.004807692,1.01019851966162
3.057065217,1.00984712646015
3.109322742,1.00949573325908
3.161580268,1.00918366444434
3.213837793,1.00888844893956
3.266095318,1.00859323343333
3.318352843,1.00829801792829
3.370610368,1.00804632450849
3.422867893,1.00779632675538
3.475125418,1.00754632900194
3.527382943,1.00730460487068
3.579640468,1.00709137877309
3.631897993,1.00687815267479
3.684155518,1.00666492657841
3.736413043,1.00646644745017
3.788670569,1.00628347154662
3.840928094,1.00610049564092
3.893185619,1.00591751973846
3.945443144,1.00575336134507
3.997700669,1.00559547545848
4.049958194,1.00543758957391
4.102215719,1.00527996630707
4.154473244,1.00514309030648
4.206730769,1.00500621430563
4.258988294,1.00486933830454
4.311245819,1.00473734340923
4.363503344,1.00461821688631
4.41576087,1.00449909036437
4.468018395,1.00437996384022
4.52027592,1.00426896741026
4.572533445,1.00416496663744
4.62479097,1.00406096586545
4.677048495,1.00395696509399
4.72930602,1.00386336374018
4.781563545,1.00377236224227
4.83382107,1.00368136074534
4.886078595,1.00359106325787
4.93833612,1.0035113259342
4.990593645,1.00343158860843
5.042851171,1.00335185128411
5.095108696,1.00327531167077
5.147366221,1.00320541345354
5.199623746,1.00313551523576
5.251881271,1.00306561701748
5.304138796,1.00300080849363
5.356396321,1.00293957358096
5.408653846,1.00287833866768
5.460911371,1.00281710375366
5.513168896,1.00276240362467
5.565426421,1.00270885669424
5.617683946,1.00265530976141
5.669941472,1.00260253655233
5.722198997,1.00255586716852
5.774456522,1.0025091977856
5.826714047,1.00246252839883
5.878971572,1.00241818385352
5.931229097,1.00237771403087
5.983486622,1.00233724421029
6.035744147,1.00229677438924
6.088001672,1.00225990340915
6.140259197,1.00222507883019
6.192516722,1.00219025424908
6.244774247,1.00215542967135
6.297031773,1.00212522510458
6.349289298,1.00209553387302
6.401546823,1.00206584264141
6.453804348,1.00203695416416
6.506061873,1.00201220294363
6.558319398,1.00198745172346


==> current_2p5.csv <==
0.0261287625,-0.292290790017575
0.0783862875999999,-0.273849490211095
0.1306438127,-0.242389769859573
0.1829013378,-0.215082266787348
0.235158862900001,-0.178949619718392
0.287416388,-0.122133827200318
0.339673913,-0.0386993557237904
0.3919314381,0.0615172364348778
0.4441889632,0.205154936927102
0.4964464883,0.416413766789956
0.5487040134,0.662614953798705
0.6009615385,0.877395533188457
0.6532190635,1.00844939951386
0.7054765886,1.04104882098809
0.7577341137,1.03941922453445
0.8099916388,1.03650495529017
0.8622491639,1.03378058881285
0.914506689,1.03152890678248
0.966764213999999,1.029709383511
1.0190217391,1.02802487241236
1.0712792642,1.02661472238539
1.1235367893,1.02528202609428
1.1757943144,1.02413009226759
1.2280518395,1.02309755796284
1.2803093645,1.02213764104543
1.3325668896,1.02124145414779
1.3848244147,1.02042668085006
1.4370819398,1.01966226201534
1.4893394649,1.01892419613468
1.54159699,1.01821930795751
1.5938545151,1.01761272760542
1.6461120401,1.01706150455816
1.6983695652,1.01648754816134
1.7506270903,1.01590523677313
1.8028846154,1.01540657363806
1.8551421405,1.01492124573431
1.9073996656,1.01443092592251
1.9596571906,1.01395480350195
2.0119147157,1.01357828259707
2.0641722408,1.01316372585224
2.1164297659,1.01263877240001
2.168687291,1.01220552150443
2.220944816,1.01191721981726
2.273202341,1.01162891812704
2.325459866,1.01134061644012
2.377717391,1.01102928049656
2.429974916,1.01070554149202
2.482232441,1.01038180248716
2.534489967,1.01005806348305
2.586747492,1.00978505779571
2.639005017,1.0095169169492
2.691262542,1.00924877610088
2.743520067,1.00898597992548
2.795777592,1.00874838006196
2.848035117,1.00851078019939
2.900292642,1.00827318033678
2.952550167,1.00804820408641
3.004807692,1.00783945819721
3.057065217,1.00763071230552
3.109322742,1.00742196641593
3.161580268,1.00723005945846
3.213837793,1.00704536919202
3.266095318,1.00686067892521
3.318352843,1.00667598865706
3.370610368,1.00651150784899
3.422867893,1.00634781442142
3.475125418,1.00618412099573
3.527382943,1.00602452340279
3.579640468,1.00587903367626
3.631897993,1.0057335439543
3.684155518,1.00558805422882
3.736413043,1.0054503433801
3.788670569,1.00532081032544
3.840928094,1.00519127727122
3.893185619,1.00506174421539
3.945443144,1.00494274022468
3.997700669,1.00482724592425
4.049958194,1.00471175162183
4.102215719,1.00459641249125
4.154473244,1.00449333172514
4.206730769,1.0043902509603
4.258988294,1.00428717019683
4.311245819,1.00418712170299
4.363503344,1.00409506738268
4.41576087,1.00400301306312
4.468018395,1.00391095874198
4.52027592,1.0038241925727
4.572533445,1.00374197667093
4.62479097,1.00365976076809
4.677048495,1.00357754486653
4.72930602,1.00350238326967
4.781563545,1.00342898525115
4.83382107,1.0033555872332
4.886078595,1.00328268540097
4.93833612,1.00321722635359
4.990593645,1.00315176730875
5.042851171,1.00308630826247
5.095108696,1.00302318269932
5.147366221,1.0029649035999
5.199623746,1.00290662449948
5.251881271,1.00284834540104
5.304138796,1.00279389947716
5.356396321,1.00274214493317
5.408653846,1.00269039038776
5.460911371,1.00263863584322
5.513168896,1.00259194529761
5.565426421,1.00254614839442
5.617683946,1.0025003514943
5.669941472,1.00245516982487
5.722198997,1.00241484164736
5.774456522,1.00237451346755
5.826714047,1.00233418529161
5.878971572,1.00229574873181
5.931229097,1.00226046487529
5.983486622,1.00222518101695
6.035744147,1.0021898971627
6.088001672,1.00215760412615
6.140259197,1.002127011752
6.192516722,1.00209641937839
6.244774247,1.00206582700598
6.297031773,1.002039138126
6.349289298,1.0020128829669
6.401546823,1.00198662780918
6.453804348,1.00196106754671
6.506061873,1.00193908867176
6.558319398,1.00191710979678


==> current_3p0.csv <==
0.0261287625,0.00598094093877269
0.0783862875999999,0.0224521682157977
0.1306438127,0.0453365772099047
0.1829013378,0.074902279285396
0.235158862900001,0.1232613508074
0.287416388,0.209598055219792
0.339673913,0.320480369525657
0.3919314381,0.453683581215758
0.4441889632,0.590480222100345
0.4964464883,0.730508980918306
0.5487040134,0.857180796125935
0.6009615385,0.933692459843483
0.6532190635,0.964398573960234
0.7054765886,0.975772358586508
0.7577341137,0.982855811894404
0.8099916388,0.986354233338471
0.8622491639,0.990010151236874
0.914506689,0.992623682059005
0.966764213999999,0.99522994584329
1.0190217391,0.997085122975366
1.0712792642,0.998877738895077
1.1235367893,1.00022731393246
1.1757943144,1.00147106672417
1.2280518395,1.00249160795665
1.2803093645,1.00335333164253
1.3325668896,1.00408104370888
1.3848244147,1.00470778653897
1.4370819398,1.00522173217529
1.4893394649,1.00562945029319
1.54159699,1.00599116047667
1.5938545151,1.00630809757426
1.6461120401,1.0065941685688
1.6983695652,1.00677743309932
1.7506270903,1.00692291406031
1.8028846154,1.00704052687149
1.8551421405,1.00715369693643
1.9073996656,1.00718703120861
1.9596571906,1.00721989062595
2.0119147157,1.0072529408357
2.0641722408,1.00725376101976
2.1164297659,1.00716103550759
2.168687291,1.0071028864879
2.220944816,1.00709939063731
2.273202341,1.00709589478803
2.325459866,1.00709239893942
2.377717391,1.00703254203322
2.429974916,1.00694233686487
2.482232441,1.00685213169828
2.534489967,1.00676192652988
2.586747492,1.00666995201202
2.639005017,1.00657780782859
2.691262542,1.00648566364624
2.743520067,1.0063918793869
2.795777592,1.00629036333436
2.848035117,1.00618884728124
2.900292642,1.00608733122626
2.952550167,1.00598560025049
3.004807692,1.00588359294734
3.057065217,1.00578158564564
3.109322742,1.0056795783411
3.161580268,1.00557868330436
3.213837793,1.00547826495344
3.266095318,1.00537784660301
3.318352843,1.00527742825215
3.370610368,1.00518062848011
3.422867893,1.00508396968986
3.475125418,1.00498731090347
3.527382943,1.00489174007659
3.579640468,1.00479991668471
3.631897993,1.00470809329256
3.684155518,1.00461626989942
3.736413043,1.00452712693976
3.788670569,1.00444080187191
3.840928094,1.00435447680482
3.893185619,1.00426815173841
3.945443144,1.00418617772725
3.997700669,1.00410565406555
4.049958194,1.0040251304045
4.102215719,1.00394468028104
4.154473244,1.00387003961539
4.206730769,1.00379539894876
4.258988294,1.00372075828295
4.311245819,1.00364771732054
4.363503344,1.00357889376699
4.41576087,1.00351007021208
4.468018395,1.00344124665687
4.52027592,1.00337546481806
4.572533445,1.00331230026653
4.62479097,1.00324913571652
4.677048495,1.00318597116776
4.72930602,1.00312716342306
4.781563545,1.00306944487873
4.83382107,1.00301172633715
4.886078595,1.00295433301962
4.93833612,1.00290181809164
4.990593645,1.00284930316154
5.042851171,1.00279678823205
5.095108696,1.00274588165207
5.147366221,1.0026983154931
5.199623746,1.00265074933424
5.251881271,1.00260318317385
5.304138796,1.00255837491367
5.356396321,1.00251550305452
5.408653846,1.002472631194
5.460911371,1.00242975933016
5.513168896,1.002390667854
5.565426421,1.00235224349977
5.617683946,1.00231381914686
5.669941472,1.00227586893396
5.722198997,1.00224165917961
5.774456522,1.00220744941892
5.826714047,1.0021732396607
5.878971572,1.00214052832085
5.931229097,1.0021103143462
5.983486622,1.00208010036981
6.035744147,1.00204988639444
6.088001672,1.00202209956308
6.140259197,1.00199569287021
6.192516722,1.00196928617764
6.244774247,1.00194287948283
6.297031773,1.00191970069506
6.349289298,1.00189688056178
6.401546823,1.00187406042757
6.453804348,1.00185182980347
6.506061873,1.00183263742573
6.558319398,1.00181344504664

